Generating Synthetic Text Data to Evaluate Causal Inference Methods

Drawing causal conclusions from observational data requires making assumptions about the true data-generating process. Causal inference research typically considers low-dimensional data, such as categorical or numerical fields in structured medical records. High-dimensional and unstructured data such as natural language complicates the evaluation of causal inference methods; such evaluations rely on synthetic datasets with known causal effects. Models for natural language generation have been widely studied and perform well empirically. However, existing methods not immediately applicable to producing synthetic datasets for causal evaluations, as they do not allow for quantifying a causal effect on the text itself. In this work, we develop a framework for adapting existing generation models to produce synthetic text datasets with known causal effects. We use this framework to perform an empirical comparison of four recently-proposed methods for estimating causal effects from text data. We release our code and synthetic datasets.

==> plots/trivial_dists_input.dat <==
indices 0.1_0.1_0 0.1_0.1_1 0.1_0.4_0 0.1_0.4_1 0.1_0.7_0 0.1_0.7_1 0.52_0.1_0 0.52_0.1_1 0.52_0.4_0 0.52_0.4_1 0.52_0.7_0 0.52_0.7_1 0.84_0.1_0 0.84_0.1_1 0.84_0.4_0 0.84_0.4_1 0.84_0.7_0 0.84_0.7_1
1 0.727 0.72 0.969 0.966 1 1 0.727 0.659 0.969 0.668 1 0.241 0.727 0.612 0.969 0.398 1 0.02
2 0.702 0.696 0.881 0.881 0.916 0.913 0.702 0.616 0.881 0.438 0.916 0.032 0.702 0.618 0.881 0.42 0.916 0.026
3 0.679 0.676 0.787 0.788 0.588 0.603 0.679 0.622 0.787 0.473 0.588 0.044 0.679 0.617 0.787 0.45 0.588 0.032
4 0.658 0.665 0.713 0.718 0.368 0.364 0.658 0.665 0.713 0.718 0.368 0.364 0.658 0.636 0.713 0.545 0.368 0.088
5 0.647 0.619 0.652 0.412 0.236 0.021 0.647 0.619 0.652 0.412 0.236 0.022 0.647 0.627 0.652 0.45 0.236 0.031
6 0.657 0.647 0.626 0.619 0.159 0.166 0.657 0.62 0.626 0.452 0.159 0.034 0.657 0.607 0.626 0.395 0.159 0.016
7 0.64 0.638 0.579 0.577 0.116 0.108 0.64 0.64 0.579 0.578 0.116 0.118 0.64 0.632 0.579 0.523 0.116 0.067
8 0.632 0.621 0.545 0.539 0.088 0.087 0.632 0.62 0.545 0.531 0.088 0.088 0.632 0.628 0.545 0.569 0.088 0.12
9 0.631 0.627 0.529 0.514 0.064 0.063 0.631 0.602 0.529 0.417 0.064 0.022 0.631 0.611 0.529 0.463 0.064 0.046
10 0.611 0.636 0.455 0.478 0.038 0.038 0.611 0.646 0.455 0.509 0.038 0.067 0.611 0.691 0.455 0.786 0.038 0.604
11 0.637 0.62 0.49 0.488 0.048 0.06 0.637 0.671 0.49 0.783 0.048 0.596 0.637 0.625 0.49 0.495 0.048 0.05
12 0.626 0.607 0.432 0.427 0.029 0.03 0.626 0.632 0.432 0.489 0.029 0.048 0.626 0.694 0.432 0.872 0.029 0.904
13 0.618 0.611 0.451 0.443 0.033 0.033 0.618 0.681 0.451 0.868 0.033 0.909 0.618 0.646 0.451 0.657 0.033 0.243
14 0.598 0.61 0.413 0.417 0.022 0.026 0.598 0.645 0.413 0.619 0.022 0.167 0.598 0.649 0.413 0.612 0.022 0.154
15 0.598 0.659 0.396 0.66 0.023 0.23 0.598 0.598 0.396 0.393 0.023 0.015 0.598 0.658 0.396 0.723 0.023 0.359
16 0.598 0.612 0.391 0.392 0.019 0.017 0.598 0.722 0.391 0.967 0.019 1 0.598 0.722 0.391 0.964 0.019 1
17 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0

